Towards maintainer script modernization in FOSS distributions

Free and Open Source Software (FOSS) distributions are complex software systems, made of thousands packages that evolve rapidly, independently, and without centralized coordination. During packages upgrades, corner case failures can be encountered and are hard to deal with, especially when they are due to misbehaving maintainer scripts: executable code snippets used to finalize package configuration. In this paper we report a software modernization experience, the process of representing existing legacy systems in terms of models, applied to FOSS distributions. We present a process to define meta-models that enable dealing with upgrade failures and help rolling back from them, taking into account maintainer scripts. The process has been applied to widely used FOSS distributions and we report about such experiences.

==> reviews.txt <==
-------------------- review 1 --------------------

PAPER: 6
TITLE: Towards maintainer script modernization in FOSS distributions
 
OVERALL RATING: 1 (weak accept) 
REVIEWER'S CONFIDENCE: 2 (medium)  
----------------------- REVIEW --------------------

The paper analyzes maintainer scripts in order to model them to
improve upgrade failure detection.

The problem with FOSS distribution upgrade in that such process
ends up executing scripts (so called maintainer scripts) whose
outcome can hardly be predicted.
As a consequence, it is currently impossible to make sure in 
advance that an upgrade will keep the system in a good shape.
One direction of research to improve FOSS upgrade is to be able 
to model in some ways those maintainer scripts to be able to 
reason on such model.
The various distributions are a different number of maintainer 
scripts per package: 5 in the case of debian against 4 in RedHat 
for instance.
So the space of the scripts to be modeled is about 4 to 5 times 
the number of packages of a FOSS distribution (several 10K packages 
nowadays).
The authors analyzed the maintainer scripts for both Debian and 
Fedora distributions. In Debian, 3/4 of the possible maintainer 
scripts are empty, 2/3 of available maintainer scripts are auto-generated, 
thus can be easily modeled. In Fedora, 9/10 of the possible maintainer 
scripts are empty, and 94% of them can be generated (thus modeled).
The authors present an example of maintainer scripts modeling 
(PHP5 in debian Lenny). 
The authors are convincing regarding the possibility to model a 
majority of maintainer scripts. However, they fail to explain 
how such model can be used to improve upgrade verification.
There is an obvious consequence of having a more detailed model 
for software upgrade: verification will have to be performed on 
a bigger scale.
Current solutions based on SAT technology for instance can be 
used because the running time of the solver is compatible with 
an interactive use, because the constraints are simple.
Adding constraints related to maintainer scripts might increase 
significantly the total number of constraints, and maybe end up 
to be much more difficult in practice than simple dependencies 
checking.
It would be nice to have a section justifying the benefit 1) 
mentioned in the conclusion. 


-------------------- review 2 --------------------

PAPER: 6
TITLE: Towards maintainer script modernization in FOSS distributions
 
OVERALL RATING: 2 (accept) 
REVIEWER'S CONFIDENCE: 2 (medium)  
----------------------- REVIEW --------------------

The paper describes and approach for improvement of installation of
FOSS packaging. The basic idea is to run the installation simulation
that results in success or a failure- and in ac cas of failure the
cause f the problem can be shown. The simulation uses metamodels of a
system configuration model and packege model.

The main problem here is to built up metamodeles. The paper describes
a work of building these models for two linux distributions. The
presented work required enormous effort since the packages consists of
many scripts, a large amount of them manually done.
The paper describes the process and approaches in building metamodels.
It is clear that the correctness of the process is based on the
correctness of the metamodels. From the paper it is not clear about
that correctness. Validation is missing - first by a number of
experiments running on different configurations - second by an
analysis of generality of the approach. How much effort will be needed
to generate metamodels for other FOSS?

Also a question of evolution/maintenance of metamodels in relation of
the evolution of applications is not discussed.

Third the problem of the efficiency of the metamodels generations is
not discuss. Would software distributors be willing to generate
metamodels along with generation of distribution packages, and what is
estimation about metamodels corrections.

Still the approach is interesting, and in particular paper provides a
very good insights in the nature of the installation packages and
configurations, for this reason it contributes to a knowledge of the
problem area.


-------------------- review 3 --------------------

PAPER: 6
TITLE: Towards maintainer script modernization in FOSS distributions
 
OVERALL RATING: 2 (accept) 
REVIEWER'S CONFIDENCE: 3 (high)  
----------------------- REVIEW --------------------

This paper addresses issues of software distribution upgrades and
their possible failure and rollback scenarios. For that the paper
considers a model-driven approach to analyze the maintainer scripts
and provide effective models for automation support. In particular,
this paper analyzes two Linux distributions and outlines the
corresponding meta-models to enable a model-driven managing of package
upgrade scenarios.

For that the authors base on their previous work [4,8,10] and show
basically a study of two FOSS distributions and apply their
techniques. As such they show that the approach can work and largely
automate the analysis and model generation for the upgrade process.

As such the paper is more like a case study. This should be reflected
in the title of the paper that currently is too general imho. In the
same light, I found the abstract pretty general as well as it does not
clearly state what the paper is about.

In general, I liked the paper: it is well written and the case study is well described. On the other side, the paper does not clearly state what the core contribution of this paper is (a case study) and which parts of the previous work had to be adapted or revised to make the case study upgrades work.

The paper shows some fragments of maintainer scripts and models
thereof. Still, I want to know what the effective outcome of the
approach is: has a rollback been tried, have certain failures been
observed (or are observable now given the MDE script modeling
techniques). The paper ends with showing some scripts but the claim of
upgrade failure analysis and rollback capabilities is not addressed in
the case study. As such I found the study incomplete.

Still, an interesting paper building on the authors' previous work and
now showing some FOSS distribution analysis instances.


